Segmentation-Free Streaming Machine Translation

Streaming Machine Translation (MT) is the task of translating an unbounded input text stream in real-time. The traditional cascade approach, which combines an Automatic Speech Recognition (ASR) and an MT system, relies on an intermediate segmentation step which splits the transcription stream into sentence-like units. However, the incorporation of a hard segmentation constrains the MT system and is a source of errors. This paper proposes a Segmentation-Free framework that enables the model to translate an unsegmented source stream by delaying the segmentation decision until the translation has been generated. Extensive experiments show how the proposed Segmentation-Free framework has better quality-latency trade-off than competing approaches that use an independent segmentation model. Software, data and models will be released upon paper acceptance.

==> segmentation_analysis/ratio_errors.dat <==
-1
0
4
3
1
7
0
0
1
0
0
3
-2
-1
1
4
-2
2
4
3
1
-1
3
0
3
1
-3
0
-5
-1
6
2
6
-1
-1
0
-1
-1
5
1
-1
1
-1
1
5
4
2
-3
2
-3
0
0
2
2
6
-2
1
-4
1
-1
0
5
1
-3
-3
0
4
0
4
0
1
-1
3
5
-1
3
3
4
-2
-2
2
-2
0
3
6
1
2
1
0
0
-1
0
-4
-1
8
-2
4
0
-4
-1
-1
1
-1
2
0
0
1
0
-2
-1
4
-1
1
-2
1
-3
-2
-2
3
2
-1
0
-2
5
-2
1
0
4
-2
-5
-3
1
-2
-2
-1
-2
0
-2
-1
0
2
0
2
0
-2
-2
4
3
0
-3
1
-3
-3
-3
-3
-2
-2
-1
0
-2
-1
-2
2
-2
-3
-1
-3
2
-1
-3
-3
-1
-1
-1
-1
0
0
-4
-5
3
0
-2
6
-2
1
1
0
2
-1
-1
-1
2
0
0
3
-4
-3
-3
0
0
3
-1
-4
5
0
-4
-2
4
-1
-1
-4
-1
-1
0
2
-1
-2
-7
0
2
-1
1
2
-3
1
2
3
4
2
-2
2
2
4
1
-4
-2
4
-1
-1
4
4
1
-2
-2
-4
-4
-3
1
-1
2
3
1
-4
3
1
-1
0
-1
1
0
0
2
1
-2
2
1
4
0
1
-5
-5
-4
6
-1
2
0
-2
0
-2
1
-3
-3
-1
-1
0
-2
1
-1
-2
-1
0
-1
0
3
0
-1
4
0
-5
3
-2
1
1
-2
0
1
0
6
0
-1
-15
1
0
-2
4
3
0
-1
-2
0
0
2
1
-1
3
9
-1
1
2
1
0
-1
-3
-1
-1
2
-2
0
0
1
-2
1
1
1
1
-2
-2
3
-1
0
-1
-2
3
-4
-1
-1
2
8
3
-3
-2
0
-2
-3
3
1
-2
-1
-3
-2
-2
-6
-1
1
-3
3
-2
3
0
0
-8
1
-3
-1
-3
0
1
-4
3
-1
5
0
0
3
2
-2
4
2
-2
5
-2
2
-1
-2
-2
4
0
0
0
6
2
0
-2
-2
-2
4
1
-1
-3
8
2
7
-2
1
0
-2
-1
0
5
2
7
-1
-5
4
1
0
0
1
-2
-2
4
-2
-1
1
1
3
6
5
3
0
3
1
-6
-2
1
-6
0
0
2
0
-1
-1
-2
0
-3
5
-2
2
1
-4
0
1
5
2
-2
1
0
0
-2
-1
-4
1
0
0
-1
-1
0
-2
-2
4
2
3
1
1
1
-2
0
0
0
0
0
2
-3
5
-3
3
3
-1
-4
-3
6
-3
1
0
0
4
7
1
-2
-1
0
5
1
7
7
2
5
2
1
-2
-1
-4
-1
2
1
4
-8
1
4
2
-3
1
-4
-4
-1
3
-1
1
0
1
-1
-1
-2
0
2
-1
-1
-2
0
-3
-1
-1
1
-2
-2
-3
-5
-4
1
4
6
2
-6
-1
-3
2
3
0
2
5
-2
-2
0
-2
3
4
0
1
2
3
1
-3
0
-1
-2
2
0
1
2
1
1
2
6
2
2
3
-1
0
3
0
2
1
-3
-5
-2
7
-2
-1
0
5
2
0
-2
0
0
-1
0
0
-3
-4
2
2
0
-2
0
1
-1
2
5
5
5
-2
-4
1
-1
2
-3
-2
0
1
2
-3
-4
-2
-3
-2
-4
1
0
1
2
1
2
-4
-3
0
1
0
0
-1
-2
1
2
1
-2
-2
0
0
-2
0
0
-3
0
-2
1
-2
1
-5
0
-2
1
-4
0
1
-1
-2
2
1
-2
-1
2
0
0
-1
-3
-1
-5
-1
-2
-2
0
1
2
-2
0
-3
0
3
0
2
0
-2
-6
1
3
4
-2
-1


==> segmentation_analysis/ratio_errors_MuST-C.dat <==
-1
2
1
13
0
-2
-3
4
-2
-1
-1
1
3
-3
3
0
2
-3
-1
-1
11
-2
1
1
-2
-3
-1
-1
-3
0
-4
1
1
-2
0
3
0
-1
-1
0
-1
1
-2
-1
-5
-2
-7
-1
0
-2
4
-2
1
0
-1
0
-1
1
-2
2
0
3
0
1
3
0
2
0
-1
1
0
0
6
-2
10
-2
-2
-1
-2
-1
-1
6
-1
-2
-1
-2
0
0
0
4
-4
2
2
-1
3
-1
6
0
0
0
-1
-2
-4
-1
0
-4
2
0
-3
-1
2
1
3
0
-1
-3
5
-2
1
0
2
0
-1
-4
2
-2
3
0
0
-1
-2
1
1
0
-2
0
-7
3
-2
-2
-3
-2
2
4
-1
-1
-2
-3
-1
0
-1
-1
-2
-2
-2
0
-2
-3
6
-1
2
4
1
-1
0
2
2
-3
0
0
-4
1
1
2
-1
1
1
-2
-1
1
-4
3
2
2
-1
-2
-1
1
1
3
0
-1
1
-1
0
2
-1
4
4
1
-1
-1
1
1
-4
-3
2
0
2
2
0
7
3
5
-1
0
1
13
1
-1
4
2
4
4
-4
-1
-3
-1
-1
0
0
1
-1
1
-1
1
1
1
0
2
-1
-3
0
-1
-6
-1
-1
-2
0
2
-2
-2
-2
7
0
4
4
-1
-1
-1
0
0
0
2
2
6
2
2
2
-1
2
0
1
-1
4
4
-1
0
3
6
0
-2
1
1
2
1
-1
0
1
3
0
1
0
1
-2
2
5
1
1
3
0
3
3
5
3
-3
5
0
-2
-2
-3
-3
-2
8
2
2
-2
-1
2
-3
0
3
1
1
-1
1
0
0
0
2
-5
-1
-2
0
-2
1
5
3
3
0
-1
6
1
-2
-1
-8
0
4
-2
1
-2
6
2
3
0
1
-1
2
2
0
0
-2
-4
0
7
13
2
1
-1
0
2
0
0
2
1
1
0
0
3
3
3
0
-1
0
0
-3
1
2
-3
0
0
0
0
0
0
0
1
1
1
2
2
3
3
0
-2
0
0
0
3
1
-1
0
-1
1
-1
2
2
0
-1
0
1
1
0
-5
0
4
-2
3
4
1
1
0
0
1
2
0
1
-2
0
-3
2
-1
1
-2
0
2
1
-1
0
0
0
-1
0
4
0
-3
-2
0
5
-1
6
5
-2
-1
4
0
0
-3
1
-3
0
1
2
1
2
0
3
-2
2
-1
-1
2
1
0
1
-5
0
-2
-3
-1
1
0
-1
-1
0
-5
-2
0
-2
-2
-2
-1
-1
4
3
-3
0
1
0
0
0
0
1
-4
0
0
0
1
0
5
-1
0
0
-2
-3
1
-3
1
-3
1
-5
1
-5
-4
0
-2
0
-3
-1
-3
2
0
-1
4
-1
2
-1
-1
1
6
3
0
0
-2
-1
2
0
0
-1
-1
-2
-1
-2
-1
2
-1
0
-1
1
2
5
0
0
-1
1
1
1
2
1
1
0
-1
2
2
0
-2
-1
0
1
2
0
4
-1
0
0
1
-1
0
1
-1
-1
1
-4
-5
4
-2
-1
-2
-2
-1
0
2
2
1
-3
-1
-3
1
0
-2
-3
0
-1
2
-1
1
-5
-2
-2
-1
-2
-1
0
-1
0
2
-2
-2
0
0
-1
-3
0
0
-5
3
0
1
-4
0
-4
-5
2
4
-2
-1
-2
0
0
-1
1
-2
-1
-3
1
-1
3
-1
0
-1
1
-4
-1
-1
1
-2
-3
1
4
2
-3
-1
-1
0
0
0
-4
-1
7
5
-1
-2
3
0
-3
1
-3
0
0
2
-1
3
-3
2
1
0
2
-2
0
1
-1
1
0
4
7
0
2
-1
-2
-1
1
0
-5
0
0
-4
-1
-1
0
0
2
2
0
1
-1
1
-1
-2
0
0
1
2
0
0
-3
0
1
1
1
-3
3
0
-1
-3
-1
0
-2
0
3
1
1
1
2
1
-1
0
0
-2
0
1
-1
-1
0
-2
0
0
0
1
1
-1
0
-1
4
2
0
3
1
-2
-3
3
1
0
0
-2
-3
-4
-1
1
2
0
0
-1
1
-2
-5
4
0
5
-1
-1
-1
0
-1
1
-1
-2
0
-1
0
2
3
0
-2
-1
3
1
3
-1
5
3
1
0
-1
0
-1
0
5
-2
0
1
1
1
0
-2
5
0
2
1
1
-3
2
2
0
6
-2
-4
-1
1
1
2
2
0
1
-2
0
-2
0
-2
-1
0
1
0
0
-1
-1
0
0
2
1
2
7
1
-3
0
0
1
-3
0
-3
3
0
-3
0
0
7
0
1
0
3
-1
2
-1
1
1
-3
3
1
-1
-2
0
1
1
-3
-3
3
-1
-2
-3
2
-1
0
1
0
-1
0
1
5
-1
1
-2
0
-3
6
2
-1
-3
-1
-1
0
-1
1
1
-2
1
1
-2
-1
-3


==> segmentation_analysis/ratio_mean_errors.dat <==
0
2
5
3
2
9
1
2
2
1
1
4
-1
0
3
5
-1
4
5
4
2
0
4
1
5
2
-2
1
-4
0
7
3
6
-1
-1
0
0
-1
7
2
0
3
-1
3
6
7
2
-3
3
-2
1
0
4
3
8
0
2
-3
3
0
0
6
2
-2
-1
2
6
1
5
1
2
-1
4
6
0
4
4
6
-2
-1
3
-2
0
4
8
1
4
2
1
1
0
1
-3
0
9
-1
5
0
-3
0
0
2
0
3
1
1
2
1
-2
-1
6
0
2
-1
1
-2
-1
-2
4
4
-1
1
0
7
-2
2
0
5
-1
-4
-1
2
-1
-1
-1
-1
0
-1
0
1
2
1
2
1
-2
-1
5
4
1
-1
2
-1
-2
-2
-2
0
0
0
1
-2
-1
-1
2
-1
-2
-1
-2
2
0
-2
-2
0
0
0
0
2
1
-3
-4
4
0
-2
6
-2
2
2
0
3
1
0
-1
3
1
1
4
-3
-2
-3
0
0
4
0
-4
7
1
-2
-1
6
-1
-1
-1
1
1
0
3
0
-1
-6
2
4
-1
3
3
-3
2
3
4
5
3
-1
3
2
5
2
-3
-2
5
-1
0
5
5
2
-2
-1
-3
-3
-2
2
0
2
4
2
-3
5
2
0
0
0
1
0
0
3
3
-1
3
1
5
1
2
-3
-3
-3
7
-1
3
1
-1
1
-1
2
-2
-2
-1
-1
0
-1
1
0
-2
-1
0
-1
1
5
1
0
5
0
-4
4
-1
2
2
0
0
1
1
8
1
-1
-14
2
1
-1
5
3
0
-1
-2
1
0
3
2
1
4
11
0
2
3
2
1
0
-3
0
-1
3
-1
1
0
2
-1
2
3
3
2
-2
-2
5
0
1
0
-1
4
-3
0
0
3
9
4
-2
0
1
-1
-2
4
2
-1
0
-1
0
0
-5
0
3
-1
5
-1
4
1
2
-7
3
-1
1
-2
1
2
-3
4
0
7
1
0
4
3
-1
5
3
-1
6
-1
4
0
-1
-1
6
2
1
1
7
3
1
-1
-1
-2
6
3
-1
-1
9
4
9
0
2
1
-2
-1
1
6
2
8
0
-3
5
2
1
2
2
-1
-1
5
-1
0
2
1
5
7
7
4
0
4
2
-5
-1
2
-5
2
1
2
2
-1
0
-1
1
-2
6
-1
3
3
-3
0
1
6
2
-1
1
1
1
-1
0
-4
2
1
2
0
-1
1
-1
-2
4
2
4
2
2
1
-1
1
1
1
1
0
3
-2
6
-2
5
4
0
-3
-2
8
-2
3
1
1
5
9
2
0
0
1
6
3
9
8
3
7
2
2
-1
-1
-3
0
2
1
5
-8
2
5
3
-2
3
-3
-3
0
3
0
1
1
2
0
0
-2
1
3
0
0
-1
1
-2
-1
0
2
-1
-1
-2
-4
-2
2
5
8
3
-5
1
-2
4
4
1
3
6
-2
-1
1
-2
4
6
1
1
3
4
2
-2
0
0
-1
3
1
3
3
2
1
2
8
3
2
4
-1
1
4
1
3
3
-2
-3
0
9
-1
0
1
6
4
1
-1
1
0
-1
1
0
-3
-4
2
3
0
-1
0
2
0
2
6
7
6
-1
-3
2
0
3
-2
-2
2
2
3
-3
-4
-1
-2
0
-2
2
1
3
2
2
3
-3
-2
1
2
1
1
0
0
2
4
3
-1
-1
2
0
-1
2
0
-2
1
-2
3
-2
2
-4
1
-1
2
-2
1
2
0
-2
2
1
-2
0
2
0
2
0
-1
-1
-4
0
-1
-2
0
2
3
-1
2
-3
1
4
1
3
1
-1
-5
2
4
5
0
0


==> segmentation_analysis/ratio_mean_errors_MuST-C.dat <==
-1
4
2
13
1
-2
-3
5
-2
-1
1
2
4
-2
5
1
3
-3
0
-1
13
-1
1
2
-1
-2
-1
1
0
0
-3
2
1
-1
1
4
1
-1
0
2
0
2
-1
1
-4
0
-6
0
0
-2
5
-1
2
0
-1
0
0
1
-1
3
1
4
1
2
3
0
2
0
0
2
0
2
7
-1
12
-1
-1
0
-1
-1
-1
8
-1
-1
-1
-1
1
1
1
5
-3
3
4
-1
4
-1
8
1
1
1
0
-1
-3
-1
0
-3
3
0
-2
-1
3
2
5
2
0
-3
6
-1
2
1
3
1
0
-3
3
-2
4
1
1
0
-1
3
1
1
-1
0
-6
5
-1
-1
-2
-2
2
6
-1
1
-2
-3
-1
1
0
-1
-2
-2
-1
0
-2
-2
8
1
4
5
3
0
0
4
2
-2
1
2
-2
2
3
4
0
2
1
-1
-1
1
-3
4
2
3
-1
-2
-1
2
1
6
0
-1
2
-1
0
3
0
5
6
2
-1
-1
1
2
-3
-2
4
2
5
3
0
9
4
6
0
0
1
13
2
0
5
3
6
6
-2
0
-2
0
1
0
0
1
0
1
0
2
1
2
1
3
-1
-3
2
-1
-4
0
0
-1
3
4
-2
-1
-2
11
2
7
6
-1
0
-1
0
1
0
2
4
7
3
4
3
1
3
1
2
0
5
5
1
1
4
6
0
-1
2
2
2
1
0
0
2
3
0
1
0
2
0
4
7
2
1
4
0
4
3
6
4
-3
7
1
0
0
0
-2
-2
8
3
3
-1
-1
3
-3
1
4
3
2
0
2
0
0
1
3
-3
0
-1
1
-1
3
6
4
3
0
-1
7
2
-2
-1
-8
1
5
-1
2
-1
7
2
5
0
2
1
3
2
1
0
-2
-3
1
8
17
4
1
0
1
3
0
0
3
1
2
1
0
3
4
7
1
-1
1
1
-2
3
2
-1
0
1
1
1
0
1
1
2
3
2
3
3
4
3
1
-1
1
1
0
5
2
1
1
0
1
-1
4
3
1
-1
0
3
2
1
-4
0
6
-2
4
7
2
2
1
1
1
3
0
2
-1
1
0
3
0
1
-1
1
2
3
0
0
2
0
0
1
5
0
-2
-1
0
6
0
8
6
-1
0
6
1
0
-1
1
-2
1
2
2
1
3
0
4
-1
2
0
-1
2
2
1
2
-4
0
-1
-2
0
1
0
0
-1
0
-2
-1
1
-1
-1
-1
1
1
4
4
-2
0
2
1
0
0
0
1
-3
0
1
0
3
1
6
-1
1
1
-1
-2
2
-3
2
-3
1
-4
2
-5
-3
1
-2
1
-2
0
-1
3
1
0
6
0
3
0
-1
1
9
4
1
1
-2
0
2
1
2
-1
0
-1
1
-1
1
4
0
1
0
3
3
6
0
1
-1
2
2
2
3
2
2
0
-1
3
3
1
-1
0
0
2
2
1
5
-1
0
2
2
0
2
2
1
1
1
-3
-3
5
1
-1
-1
-2
0
0
2
2
2
-3
-1
-3
1
1
-1
-2
0
0
3
-1
2
-3
-1
-2
1
-1
-1
1
0
0
2
-1
-1
1
1
1
-2
0
1
-3
5
0
2
-3
0
-3
-3
3
6
-1
0
-1
0
0
0
2
-1
-1
-2
1
-1
4
0
0
-1
3
-3
0
1
2
-2
-2
1
6
3
-1
-1
-1
0
0
1
-3
0
8
6
0
-2
3
0
-3
1
-3
1
0
3
0
4
-2
2
1
0
2
0
1
2
-1
1
0
5
8
1
2
-1
-2
0
2
1
-4
0
1
-3
-1
0
1
0
3
3
0
3
0
2
0
-1
0
1
2
2
1
0
-3
0
2
2
1
-3
4
0
-1
-2
0
0
-1
0
3
1
2
2
3
1
0
0
0
-1
0
2
-1
-1
1
-1
0
0
1
1
2
-1
0
0
4
3
0
4
3
-1
-2
3
1
0
1
-1
-2
-3
0
1
2
0
0
-1
2
-2
-4
5
1
6
0
0
-1
1
0
1
-1
-2
1
-1
0
3
4
1
0
0
4
2
5
0
7
4
2
1
1
1
0
0
6
-2
2
2
2
3
0
-1
6
0
2
1
2
-1
2
3
0
10
-1
-4
-1
1
2
3
3
0
2
-1
0
-2
1
-2
0
1
2
0
0
0
0
1
1
2
3
2
10
1
-2
0
0
2
-2
0
-2
4
1
-2
1
0
7
1
2
0
4
-1
4
-1
3
2
-2
3
1
-1
-1
0
1
1
-3
-2
4
1
-1
-2
2
-1
0
1
1
-1
0
2
5
-1
2
-2
0
-3
8
5
-1
-2
1
-1
0
1
2
2
-1
2
2
-1
0
0


==> segmentation_analysis/reverse_errors.dat <==
0
0
-6
0
0
0
0
-1
0
0
0
0
0
0
-17
0
0
0
0
-3
0
0
0
0
-9
0
-1
0
-2
0
0
0
0
0
0
0
0
-2
0
-11
-5
0
0
0
0
0
0
-5
0
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
-2
0
-2
0
0
0
-6
0
0
0
0
0
0
0
0
0
0
-4
0
0
-16
0
0
-9
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
0
-4
0
-2
0
0
0
0
0
-1
0
0
0
-1
0
-16
0
0
0
0
0
0
0
0
-3
0
0
0
0
0
0
-12
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-11
0
0
0
0
0
0
0
0
0
0
0
0
-8
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-8
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-10
1
0
0
0
0
0
0
0
0
0
0
0
-4
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-7
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-13
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-8
0
0
0
0
0
0
0
-11
0
0
0
0
0
-3
-13
0
0
0
0
0
0
0
-14
-2
0
-10
0
-3
-2
-13
0
0
0
0
0
0
0
-14
0
0
0
0
0
-4
0
0
0
0
0
0
0
0
0
0
0
0
-1
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-15
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-6
0
0
-2
0
0
0
0
0
0
0
0
-2
-3
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-18
0
0
0
-3
0
0
0
0
0
0
0
0
-8
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-3
0
0
0
-13
0
0
-2
0
0
-12
0
-1
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
-28
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-14
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-11
0
0
0
0
0
0
0
0
0
0
-24
0
-1
0
0
0
0
0
0
-30
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
-15
0
1
0
0
0
0
-17
0
0
0
0
0
0
0
0
0
0
-11
0
0
0
0
0
0
0
-14
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
0
0
0


==> segmentation_analysis/reverse_errors_MuST-C.dat <==
0
-5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-7
0
0
0
0
0
0
0
0
0
0
0
0
-7
0
0
0
-3
0
0
0
0
0
0
0
0
0
0
0
0
0
-3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
-7
-13
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-8
0
0
0
0
0
0
-21
0
0
0
-22
0
0
-36
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
-1
0
0
-11
0
0
0
-19
-1
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-3
0
-14
-13
-26
0
0
0
0
-16
0
0
0
0
-6
0
0
0
0
0
-13
-7
0
0
0
-28
-7
0
0
0
0
0
0
0
-10
0
0
0
0
-25
-1
-54
0
-10
0
-22
0
0
-15
0
0
0
0
-32
0
0
-2
0
0
0
0
0
0
0
0
0
-31
0
-14
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-14
0
0
0
0
0
0
-22
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-14
0
0
0
0
0
0
0
0
0
0
-3
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-3
0
0
0
0
0
0
0
-3
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
-6
0
-35
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-4
-1
0
-8
0
0
0
0
0
0
-14
0
0
0
0
-16
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-4
0
0
0
0
0
0
0
0
-7
0
-12
0
0
0
0
0
-1
-2
0
0
0
0
-12
0
0
0
0
0
0
0
0
0
0
0
0
0
-8
0
0
0
-9
0
0
0
0
0
-18
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
-19
0
0
0
-13
0
0
0
0
0
0
-2
0
0
0
0
0
-5
0
0
0
0
0
0
0
0
0
0
0
0
-25
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-4
-2
0
0
0
0
0
0
-6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-3
0
0
0
0
-4
0
0
0
-1
0
-2
0
0
0
0
0
-3
0
-5
0
0
0
0
0
0
0
0
0
-17
0
0
-14
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
-7
0
-5
0
-2
0
-1
0
0
0
0
-11
0
0
0
0
0
0
0
0
0
0
0
0
-3
0
0
-4
0
0
0
-20
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-4
0
0
0
0
0
-1
0
-15
-10
0
0
0
0
0
0
0
0
0
0
0
0
-22
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
-4
0
0
0
-6
0
0
0
-10
0
0
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
-1
-10
0
0
0
-6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-32
0
0
0
0
0
-1
0
0
0
0
0
0
0
-2
0
-11
0
0
0
0
0
0
0
0
0
0
-4
0
0
0
-1
-5
-11
0
0
0
0
-2
-8
-6
0
0
0
-1
0
0
0
0
0
0
0
0
0
-5
0
0
0
0
-3
0
-2
0
0
0
0
0
-1
0
0
0
0
-2
-3
0
-1
0
0
-3
-2
0
0
0
0
0
0
0
-13
0
0
0
0
0
0
0
0
0
0
-2


==> segmentation_analysis/seg_free_errors.dat <==
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
-2
0
0
0
0
0
0
0
0
-2
0
0
-4
0
0
0
0
0
0
-3
0
0
0
0
0
0
0
0
0
-2
0
0
-2
0
0
-5
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
-2
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
0
0
-1
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
-3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
-4
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-13
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-3
0
0
0
0
0
0
0
-6
0
0
0
0
0
-3
0
0
0
0
0
0
0
0
0
-2
0
-10
0
0
-2
0
0
0
0
0
0
0
0
-1
0
0
0
-5
0
-4
0
0
0
0
0
0
0
0
0
0
0
0
-1
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-6
0
0
-2
0
0
0
0
0
0
0
0
-2
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-3
0
0
0
-8
0
0
-2
0
0
0
0
-1
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-11
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
0
0
0


==> segmentation_analysis/seg_free_errors_MuST-C.dat <==
0
-5
0
5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
9
0
0
0
0
0
0
0
0
0
0
0
0
-7
0
0
0
0
0
0
0
0
0
0
0
0
-7
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-12
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
-1
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-3
0
-1
0
0
0
0
0
0
0
0
0
0
0
13
0
0
0
0
0
0
-7
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
-9
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-3
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-3
0
0
13
0
0
0
0
-3
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-4
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-4
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-8
0
0
0
-7
0
0
0
0
0
-4
-2
0
0
0
0
0
-2
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
0
0
-5
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
-4
0
0
0
-1
0
-2
0
0
0
0
0
-3
0
-5
0
0
0
0
0
0
0
0
0
-7
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
-2
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
-3
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
-10
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
-4
0
0
0
-6
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
0
0
0
0
0
-1
0
0
0
0
0
0
0
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-1
-5
0
0
0
0
0
-2
-8
0
0
0
0
-1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-3
0
-2
0
0
0
0
0
-1
0
0
0
0
-2
-3
0
-1
0
0
-3
-2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
-2

